An ensemble-variational approach for open-loop flow control

The design of effective control strategies for unsteady flows governed by complex, nonlinear dynamics remains a central challenge in fluid mechanics. Adjoint-based optimisation methods, while efficient for high-dimensional problems, require the derivation and implementation of adjoint equations and can exhibit numerical sensitivities in systems that are not smoothly differentiable. This work proposes an ensemble-variational (EnVar) framework as a non-intrusive alternative, in which cost-function gradients are approximated through a finite ensemble of perturbed control vectors, requiring no modification of the forward solver. The present approach is tailored to address high-dimensional control problems, here considering the case where the actuator is represented as a spatially distributed forcing field. The methodology is assessed on two-dimensional open-cavity flows across Reynolds regimes spanning from quasi-periodic to chaotic dynamics. In the quasi-periodic regime, the EnVar framework recovers control strategies consistent with adjoint-based optimisation, achieving significant reductions in kinetic energy fluctuations and driving the flow toward a periodic limit cycle. In the chaotic regime, the framework remains effective in estimating gradient information and mitigating flow fluctuations. Taken together, these results demonstrate that the EnVar method constitutes a computationally efficient, parallelisable, and non-intrusive alternative to adjoint-based approaches for high-dimensional flow optimisation across a broad range of unsteady and chaotic regimes.

==> elsarticle/manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



